From Existing Methods to New Research Ideas: Two Perspectives on Recursive Self-Improvement

Recursive self-improvement (RSI) offers a route to AI systems that participate in their own continued development. Recent methods allow language agents to retain changes to their parameters, memory, skills, and code for subsequent execution and improvement. We examine how these methods can inform new research ideas through two complementary perspectives. First, we introduce a unified taxonomy with nine design dimensions organized into four groups: update targets, update organization, update schedule and scope, feedback and selection. This taxonomy places existing methods in a shared design space, where examining individual dimensions and their interactions can inspire new research ideas. Second, we examine how existing RSI methods draw on traditional deep learning, for example through optimization, regularization, data augmentation, continual learning, and adversarial learning. We develop further ideas by examining more specific learning mechanisms and drawing on evolutionary computation. We also review how existing benchmarks assess self-improvement under online, offline, and offline-to-online settings. Together, these perspectives help researchers develop new RSI research ideas from existing designs and learning mechanisms. RSI papers and resources are available at https://prism-shadow.github.io/awesome-rsi/.

==> README.txt <==
From Existing Methods to New Research Ideas:
Two Perspectives on Recursive Self-Improvement

English LaTeX source, main branch commit 0b854ce.

Compile main.tex with pdfLaTeX (TeX Live or Overleaf).
The class, logo, bibliography, tables, and all referenced figures are included.
The figure PDFs in build/ are required inputs; keep this folder.
The included main.bbl allows compilation without running BibTeX.
Run pdfLaTeX three times to resolve the contents and cross-references.

To regenerate the bibliography after edits:
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex
  pdflatex main.tex

Figures are already exported to PDF/PNG; no SVG conversion is required.

